Maser Investigation toward Off-Plane Stars (MIOPS): detection of SiO masers in the Galactic thick disk and halo

Studying stars that are located off the Galactic plane is important for understanding the formation history of the Milky Way. We searched for SiO masers toward off-plane O-rich asymptotic giant branch (AGB) stars from the catalog presented by Mauron et al. (2019) in order to shed light on the origin of these objects. A total of 102 stars were observed in the SiO $J$=1-0, $v=1$ and 2 transitions with the Effelsberg-100 m and Tianma-65 m telescopes. SiO masers were discovered in eight stars, all first detections. The measured maser velocities allow the first estimates of the host AGB stars' radial velocities. We find that the radial velocities of three stars (namely G068.881-24.615, G070.384-24.886, and G084.453-21.863) significantly deviate from the values expected from Galactic circular motion. The updated distances and 3D motions indicate that G068.881$-$24.615 is likely located in the Galactic halo, while G160.648-08.846 is probably located in the Galactic thin disk, and the other six stars are probably part of the Galactic thick disk.

==> TableA.1.dat <==
Title: Maser Investigation toward Off-Plane Stars (MIOPS): detection of SiO masers in the Galactic thick disk and halo
Authors: Wenjin Yang, Yuanwei Wu, Yan Gong, Nicolas Mauron, Bo Zhang, Karl Menten, Xiaofeng Mai, Dejian Liu, Juan Li, and Jingjing Li
Table: Observed source information and 1$\sigma$ noise level of both SiO maser transitions for non-detections.
================================================================================
Byte-by-byte Description of file: datafileA2.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1- 15   A15   ---    Source    Source name 
  18- 18   A1    ---    f_Source  Flags the sources observed by Effelsberg-100 m (A) or Tianma-65 m (B)
  21- 22   I2    h      RAh       Right Ascension (J2000)
  24- 25   I2    min    RAm       Right Ascension (J2000)
  27- 31   F5.2  s      RAs       Right Ascension (J2000)
  33- 33   A1    ---    DE-       Declination sign (J2000)
  34- 35   I2    deg    DEd       Declination (J2000)
  38- 39   I2    arcmin DEm       Declination (J2000)
  41- 44   F4.1  arcsec DEs       Declination (J2000)
  47- 52   F6.1  km/s   V_Radial  ? Radial velocity taken from Gaia DR3
  56- 61   F6.3  mag    Ks_c      Corrected Ks magnitude 
  64- 68   F5.1  day    Period    Pulsation period
  71- 74   F4.2  Jy     sigma_v=1 1 sigma noise level of SiO v=1 
  77- 77   A1    ---  f_sigma_v=1 ? [*] mark only left circular polarization data are available for this source
  80- 83   F4.2  Jy     sigma_v=2 1 sigma noise level of SiO v=2
--------------------------------------------------------------------------------
G057.196-38.104  A  21 48 04.87  +00 22 02.1           7.129   214.6  0.05     0.05
G067.572-24.040  A  21 25 44.07  +16 02 10.9           6.668   220.8  0.06     0.06
G072.159-38.360  A  22 19 34.60  +09 06 37.5           6.424   230.9  0.04     0.05
G072.398-42.331  A  22 31 14.65  +06 22 49.1           6.744   222.9  0.04     0.04
G072.440-20.303  A  21 26 27.68  +21 53 18.6           8.761   202.8  0.04     0.05
G077.074-23.565  A  21 49 31.46  +22 41 45.2           6.715   236.7  0.05     0.05
G077.332-35.778  A  22 24 51.05  +13 48 11.2  -288.0   9.202   137.2  0.04     0.05
G083.014-28.918  A  22 22 06.78  +22 08 48.9  -87.0    8.120   203.4  0.04     0.04
G084.766-24.282  A  22 14 59.06  +26 45 49.0           6.957   214.1  0.04     0.04
G086.817-23.691  A  22 20 05.44  +28 22 11.4           6.391   277.5  0.04     0.05
G091.727-33.578  A  23 00 03.54  +22 27 29.4  43.1     9.485   175.3  0.04     0.05
G095.543-27.644  A  23 00 04.40  +29 14 21.1  -142.8   8.529   184.6  0.04     0.05
G095.841-26.458  A  22 58 35.11  +30 24 37.8           6.974   217.9  0.05     0.05
G097.273-28.359  A  23 07 48.16  +29 17 55.9           5.678   292.9  0.06     0.06
G098.520-22.369  A  22 59 56.81  +35 09 47.8           5.949   288.9  0.03     0.04
G100.415-26.682  A  23 16 15.42  +31 59 40.7           7.639   258.1  0.04     0.04
G103.169-27.035  A  23 27 39.02  +32 36 03.7           6.800   276.6  0.04     0.04
G106.273-18.371  A  23 25 56.12  +41 43 06.6  -29.2    9.272   491.2  0.03     0.04
G125.311-24.903  A  01 02 22.94  +37 55 07.0           6.144   236.2  0.04     0.04
G125.427-17.780  A  01 04 53.12  +45 01 37.4  -59.6    7.104   248.0  0.04     0.04
G130.054-18.818  A  01 28 42.13  +43 32 18.0  -96.5    9.067   119.0  0.04     0.04
G130.287-16.520  A  01 31 58.50  +45 46 20.9           6.611   291.8  0.04     0.04
G132.667-30.478  A  01 30 51.81  +31 38 51.2  -132.5   7.538   207.6  0.04     0.04
G134.229-44.487  A  01 25 10.25  +17 38 35.2  -62.3    7.993   425.4  0.04     0.04
G136.950-22.395  A  01 58 06.10  +38 39 18.3  -81.5    6.840   302.4  0.05     0.04
G139.143-26.879  A  02 01 10.73  +33 47 15.8  -100.6   7.246   209.4  0.03     0.04
G143.491-18.652  A  02 34 31.45  +40 04 06.2           7.326   275.5  0.03     0.04
G144.340-27.225  A  02 21 19.60  +31 52 57.5  -8.8     7.478   146.4  0.04     0.04
G145.484-16.834  A  02 47 38.89  +40 53 35.6  -37.2    6.755   292.0  0.05     0.06
G151.946-26.973  A  02 50 04.79  +29 07 51.4  -92.6    7.684   151.6  0.04     0.04
G159.071-17.987  A  03 39 03.01  +32 52 29.9           5.128   294.4  0.03     0.04
G160.856-19.608  A  03 40 25.23  +30 33 04.4  -12.4    6.327   261.3  0.04     0.04
G162.650-07.117  A  04 28 00.18  +38 31 16.0  -50.7    8.008   302.9  0.03     0.04
G164.038-14.925  A  04 05 36.53  +32 02 30.0  -18.3    5.948   272.2  0.04     0.04
G164.760-09.311  A  04 27 10.56  +35 29 47.7  -29.3    7.149   221.9  0.04     0.04
G168.733-12.361  A  04 29 06.42  +30 33 41.0  20.3     8.503   243.2  0.04     0.05
G169.084-11.417  A  04 33 26.90  +30 56 07.7           7.957   271.5  0.04     0.04
G169.856-53.109  A  02 35 27.99  +00 00 40.0  -175.6   10.241  158.1  0.05     0.06
G172.140-07.772  A  04 55 30.41  +30 57 34.5  30.9     6.191   288.7  0.04     0.04
G174.375-16.119  A  04 32 38.92  +23 58 25.3           5.425   327.0  0.03     0.04
G182.368-15.914  A  04 53 45.04  +18 04 13.7  -11.6    6.450   256.7  0.04     0.04
G186.775-18.529  A  04 55 05.71  +13 07 33.8  -11.9    7.745   259.9  0.04     0.04
G195.226-22.267  A  05 00 05.06  +04 27 23.8  56.6     5.768   239.5  0.03     0.03
G202.659-24.656  A  05 05 34.62  -02 38 06.8  51.8     8.556   223.2  0.05     0.05
G150.030+19.764  B  06 08 36.06  +64 07 57.8           8.721   261.3  0.04  *  0.03
G161.049+21.323  B  06 47 13.83  +54 53 33.2  -91.6    7.275   253.9  0.03     0.02
G161.414+32.299  B  08 04 35.51  +56 21 35.7           5.751   342.5  0.03  *  0.03
G161.629+15.817  B  06 13 45.06  +52 25 40.8           7.208   265.2  0.03     0.03
G162.618+18.961  B  06 35 16.14  +52 44 23.6           5.806   259.6  0.03     0.03
G162.655+17.718  B  06 27 42.91  +52 15 47.2           6.912   270.8  0.03  *  0.03
G164.383+23.331  B  07 05 59.57  +52 28 38.0  -44.9    7.707   235.7  0.03     0.02
G171.156+23.005  B  07 14 07.88  +46 23 00.3  -52.1    7.749   195.8  0.03     0.03
G173.114+17.205  B  06 46 32.43  +42 47 14.1  14.2     6.291   517.4  0.02     0.02
G178.368+18.292  B  07 01 18.87  +38 30 01.4           7.343   250.5  0.02     0.02
G178.972+28.409  B  07 52 34.76  +40 51 39.3  -16.3    6.374   249.1  0.03     0.02
G179.449-08.964  B  05 10 45.39  +24 27 12.8           6.799   412.6  0.03     0.02
G180.972+21.961  B  07 22 58.90  +37 24 14.8  37.9     7.477   251.2  0.03     0.02
G181.714+36.708  B  08 37 37.22  +39 58 03.7           8.217   231.1  0.03     0.02
G181.863-09.739  B  05 13 56.61  +22 03 28.5           5.302   259.5  0.03     0.02
G185.585+27.544  B  07 55 26.11  +34 59 06.5  -57.1    8.079   198.5  0.03     0.02
G187.649-13.032  B  05 15 49.74  +15 30 55.4           5.743   321.5  0.02     0.02
G188.071-11.678  B  05 21 28.46  +15 54 33.8           7.013   310.7  0.02     0.02
G188.895-15.933  B  05 08 34.93  +12 54 35.9           6.953   271.3  0.03     0.02
G190.356-11.628  B  05 26 37.74  +14 02 58.7  25.5     5.962   337.1  0.03     0.02
G190.894+48.491  B  09 39 25.59  +34 14 53.0           5.446   292.2  0.05  *  0.04
G191.195-15.459  B  05 15 08.57  +11 18 40.8           5.726   307.9  0.02     0.02
G196.576+45.020  B  09 25 17.06  +29 58 47.4           6.796   216.4  0.05  *  0.05
G198.409-19.130  B  05 17 00.78  +03 31 18.0           6.802   292.7  0.03  *  0.03
G199.452-16.295  B  05 28 50.68  +04 04 54.4  40.6     6.672   205.7  0.02     0.02
G201.218-20.766  B  05 16 35.81  +00 25 01.4           6.334   118.7  0.02     0.02
G201.323-11.058  B  05 50 44.22  +05 03 58.3           5.779   273.6  0.04  *  0.03
G202.819-14.281  B  05 42 14.42  +02 13 58.1  22.9     7.298   271.2  0.03  *  0.03
G203.465+22.271  B  07 56 51.71  +17 57 17.6  8.2      8.113   236.0  0.03  *  0.03
G204.362-10.561  B  05 58 12.53  +02 40 57.2  57.3     7.855   433.9  0.02     0.02
G204.747+23.089  B  08 01 56.56  +17 10 49.2  -36.4    9.001   168.1  0.03     0.03
G205.288+34.918  B  08 49 25.08  +20 58 55.1           13.820  297.3  0.03     0.03
G209.910-14.300  B  05 55 01.56  -03 51 04.2  98.7     5.615   302.0  0.02     0.02
G213.545-14.388  B  06 01 03.32  -07 02 16.7  41.3     7.378   127.4  0.03  *  0.03
G216.623-22.335  B  05 36 56.65  -13 04 40.4  83.8     6.578   242.0  0.03  *  0.03
G218.382-16.620  B  06 01 04.43  -12 12 21.2           6.933   276.2  0.03     0.03
G218.559+19.536  B  08 11 05.32  +04 01 38.2           8.059   358.1  0.02     0.02
G218.816-10.823  B  06 23 09.10  -10 05 31.1           5.645   267.3  0.03     0.03
G220.235+27.562  B  08 42 33.01  +06 21 19.6           8.264   264.1  0.03     0.02
G222.679+17.617  B  08 11 39.74  -00 19 16.4  92.0     7.548   403.1  0.02     0.02
G231.168+25.815  B  08 55 53.20  -02 59 20.9           8.012   281.8  0.05  *  0.05
G231.585+20.797  B  08 39 38.87  -05 58 51.9  100.1    8.710   138.6  0.03  *  0.03
G235.521+63.144  B  11 09 18.15  +14 37 03.6  29.7     6.525   392.6  0.03     0.02
G240.271+19.426  B  08 53 26.71  -13 31 16.1  36.8     6.526   229.8  0.05  *  0.04
G243.022+46.682  B  10 25 43.90  +01 28 08.8  66.8     6.740   208.7  0.04  *  0.03
G243.886+41.042  B  10 10 01.56  -02 37 43.2  91.2     7.000   190.2  0.03     0.02
G256.108+40.945  B  10 35 43.87  -09 16 25.3  327.7    8.699   147.7  0.03  *  0.03
G290.858+54.970  B  12 23 37.85  -07 14 56.4  8.5      8.718   148.1  0.02     0.02
G292.099+48.363  B  12 21 52.47  -13 53 10.1           7.329   219.8  0.03     0.02
G311.686+77.932  B  12 58 59.73  +15 11 21.6           8.705   210.5  0.03     0.02
